Equitable Routing--Rethinking the Multiple Traveling Salesman Problem

The Multiple Traveling Salesman Problem (MTSP) extends the traveling salesman problem by assigning multiple salesmen to visit a set of targets from a common depot, with each target visited exactly once while minimizing total tour length. A common variant, the min-max MTSP, focuses on workload balance by minimizing the longest tour, but it is difficult to solve optimally due to weak linear relaxation bounds. This paper introduces two new parametric fairness-driven variants of the MTSP: the $\varepsilon$-Fair-MTSP and the $\Delta$-Fair-MTSP, which promote equitable distribution of tour lengths while controlling overall cost. The $\varepsilon$-Fair-MTSP is formulated as a mixed-integer second-order cone program, while the $\Delta$-Fair-MTSP is modeled as a mixed-integer linear program. We develop algorithms that guarantee global optimality for both formulations. Computational experiments on benchmark instances and real-world applications, including electric vehicle fleet routing, demonstrate their effectiveness. Furthermore, we show that the algorithms presented for the fairness-constrained MTSP variants can be used to obtain the Pareto front of a bi-objective optimization problem in which one objective minimizes the total tour length and the other balances the lengths of the individual tours. Overall, these fairness-constrained MTSP variants provide a practical and flexible alternative to the min-max MTSP.

==> tables/coeffVariation.csv <==
Instance Name,Number of Vehicles,min-max cov,p-norm 2 cov,p-norm 3 cov,p-norm 5 cov,p-norm 10 cov,eps-fair 0.1 cov,eps-fair 0.3 cov,eps-fair 0.5 cov,eps-fair 0.7 cov,eps-fair 0.9 cov,eps-fair min-max cov,delta-fair min-max cov,delta-fair 0.1 cov,delta-fair 0.3 cov,delta-fair 0.5 cov,delta-fair 0.7 cov,delta-fair 0.9 cov
burma14,3,0.076,0.118,0.118,0.118,0.038,0.743,0.743,0.743,0.48,0.118,0.076,0.038,0.118,0.118,0.707,0.743,0.743
burma14,4,0.0,0.358,0.211,0.077,0.077,1.035,1.035,0.8,0.593,0.319,0.0,0.0,0.077,0.358,0.593,1.001,1.035
burma14,5,0.18,0.641,0.332,0.332,0.332,1.26,1.26,0.831,0.641,0.332,0.163,0.141,0.141,0.507,0.816,1.025,1.26
gr17,3,0.071,0.802,0.548,0.199,0.197,1.236,0.804,0.778,0.553,0.3,0.071,0.074,0.124,0.401,0.601,0.804,0.804
gr17,4,0.046,1.091,0.729,0.303,0.19,1.094,1.094,0.875,0.615,0.328,0.046,0.057,0.146,0.463,0.709,0.949,1.094
gr17,5,0.372,1.318,0.712,0.372,0.252,1.321,1.285,0.953,0.661,0.347,0.372,0.381,0.162,0.524,0.798,1.066,1.321
gr21,3,0.006,0.506,0.368,0.152,0.049,1.258,0.931,0.711,0.543,0.3,0.006,0.006,0.135,0.388,0.622,0.711,1.082
gr21,4,0.026,0.821,0.545,0.155,0.107,1.376,1.003,0.877,0.618,0.326,0.026,0.029,0.14,0.43,0.71,1.003,1.376
gr21,5,0.02,1.045,0.67,0.271,0.098,1.618,1.228,0.951,0.654,0.347,0.021,0.019,0.157,0.477,0.79,1.053,1.549
gr24,3,0.001,0.71,0.138,0.066,0.015,1.253,0.946,0.759,0.542,0.277,0.008,0.001,0.128,0.391,0.707,0.845,1.182
gr24,4,0.006,1.003,0.312,0.077,0.058,1.511,1.163,0.852,0.599,0.324,0.009,0.006,0.135,0.435,0.677,1.003,1.381
gr24,5,0.026,1.228,0.61,0.118,0.088,1.7,1.275,0.924,0.655,0.34,0.028,0.027,0.149,0.445,0.816,1.064,1.469
fri26,3,0.001,0.758,0.123,0.092,0.063,1.102,0.956,0.758,0.5,0.248,0.008,0.001,0.123,0.376,0.707,0.758,1.102
fri26,4,0.007,1.049,0.351,0.077,0.077,1.397,1.049,0.817,0.595,0.326,0.009,0.006,0.077,0.351,0.644,1.008,1.397
fri26,5,0.03,1.275,0.279,0.146,0.146,1.64,1.275,0.954,0.636,0.346,0.031,0.033,0.143,0.507,0.735,1.032,1.48
bayg29,3,0.043,0.142,0.109,0.064,0.064,0.786,0.786,0.776,0.515,0.142,0.043,0.042,0.137,0.142,0.632,0.786,0.786
bayg29,4,0.02,0.302,0.292,0.144,0.023,1.076,1.076,0.829,0.6,0.302,0.022,0.02,0.143,0.421,0.6,1.004,1.076
bayg29,5,0.012,0.377,0.327,0.142,0.093,1.302,1.288,0.837,0.658,0.327,0.015,0.011,0.142,0.432,0.751,1.021,1.302
bays29,3,0.008,0.12,0.12,0.101,0.055,0.722,0.722,0.722,0.533,0.12,0.008,0.007,0.12,0.12,0.707,0.722,0.722
bays29,4,0.013,0.069,0.038,0.038,0.038,1.014,1.014,0.873,0.594,0.249,0.013,0.013,0.069,0.427,0.594,1.006,1.014
gr48,3,0.004,0.137,0.137,0.028,0.004,0.709,0.709,0.709,0.558,0.137,0.005,0.004,0.123,0.137,0.638,0.709,0.709
att48,3,0.016,0.109,0.109,0.109,0.027,0.776,0.776,0.776,0.353,0.274,0.016,0.016,0.109,0.353,0.707,0.776,0.776
att48,4,0.005,0.237,0.157,0.074,0.074,1.066,1.066,0.707,0.615,0.328,0.01,0.002,0.157,0.434,0.658,1.0,1.066
eil51,3,0.006,0.061,0.061,0.048,0.033,1.019,0.707,0.707,0.418,0.299,0.006,0.006,0.061,0.409,0.599,0.71,1.072
eil51,4,0.004,0.052,0.052,0.052,0.032,1.311,1.0,0.771,0.61,0.322,0.01,0.004,0.103,0.422,0.673,1.004,1.366
eil76,3,0.005,0.038,0.041,0.021,0.026,1.214,0.93,0.707,0.532,0.299,0.005,0.005,0.005,0.323,0.707,0.781,1.195
A-n33-k5,5,0.033,0.44,0.309,0.203,0.092,1.62,1.273,0.942,0.654,0.318,0.033,0.028,0.145,0.532,0.748,1.006,1.302
A-n34-k5,5,0.01,0.413,0.264,0.13,0.11,1.641,1.254,0.902,0.649,0.339,0.01,0.01,0.169,0.413,0.69,1.031,1.254
E-n13-k4,4,0.028,0.89,0.417,0.057,0.057,1.488,1.043,0.83,0.589,0.273,0.028,0.028,0.136,0.43,0.658,1.007,1.043
E-n22-k4,4,0.032,0.125,0.125,0.125,0.125,1.028,1.028,0.875,0.612,0.327,0.031,0.025,0.125,0.452,0.679,1.005,1.028
E-n23-k3,3,0.0,0.094,0.094,0.094,0.047,1.233,0.724,0.724,0.519,0.252,0.0,0.0,0.094,0.39,0.659,0.724,0.724
E-n30-k3,3,0.003,0.543,0.129,0.022,0.022,0.744,0.744,0.744,0.543,0.129,0.008,0.003,0.128,0.366,0.574,0.717,0.717

